New insights on the nebular emission, ionizing radiation and low metallicity of Green Peas from advanced modelling

Low-metallicity, compact starburst galaxies referred to as Green Peas (GPs) provide a unique window to study galactic evolution across cosmic epochs. In this work, we present new deep optical spectra for three GPs from OSIRIS at the 10m Gran Telescopio Canarias (GTC), which are studied using a state-of-the-art methodology. A stellar population synthesis is conducted with 1098 spectral templates. The methodology succeeds at characterising stellar populations from 0.5 Myrs to 10 Gyrs. The light distribution shows a large red excess from a single population with $log\left(age\right) > 8.5yr$ in the GP sample analysed. This points towards an incomplete characterisation of the gas luminosity, whose continuum already accounts between $7.4\%$ and $27.6\%$ in the galaxy sample. The emission spectra are fitted with the largest Bayesian chemical model consisting of a electron temperature, a electron density, the logarithmic extinction coefficient and eleven ionic species under the direct method paradigm. Additionally, building on previous work, we propose a neural networks sampler to constrain the effective temperature and ionization parameter of each source from photoionization model grids. Finally, we combine both methodologies into a 16-dimensional model, which for the first time, simultaneously explores the direct method and photoionization parameter spaces. Both techniques consistently indicate a low metallicity gas, $7.76<12+log\left(\frac{O}{H}\right)<8.04$, ionized by strong radiation fields, in agreement with previous works.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> supplementary_data/gp030321_DirectMethod_ObsVsFitFluxes.txt <==
            Observed_flux  Observed_err  Fit_Mean  Fit_Standard_deviation    Median  Per_16th  Per_84th Percentage_difference
O2_3726A_m       0.653792      0.013076  0.653566                0.012889  0.653364  0.640892  0.666615                  0.07
Ne3_3869A        0.359394      0.007188  0.359451                0.007146  0.359364  0.352252  0.366447                  0.01
He1_4026A        0.015822      0.001127  0.018023                0.000393  0.018016  0.017640  0.018417                -13.87
H1_4102A         0.185339      0.003707  0.180260                0.002789  0.180337  0.177454  0.183002                   2.7
H1_4341A         0.402999      0.008060  0.366151                0.003858  0.366264  0.362267  0.369944                  9.12
O3_4363A         0.088783      0.001776  0.088038                0.001743  0.088010  0.086299  0.089763                  0.87
He1_4471A        0.032830      0.001027  0.046535                0.000797  0.046523  0.045754  0.047321                -41.71
Fe3_4658A        0.006607      0.000794  0.006651                0.000747  0.006622  0.005907  0.007412                 -0.22
He2_4686A        0.020477      0.000838  0.020497                0.000813  0.020482  0.019705  0.021299                 -0.02
Ar4_4740A        0.006903      0.000845  0.006949                0.000802  0.006896  0.006165  0.007730                   0.1
O3_4959A         1.742303      0.034846  1.830507                0.025438  1.830452  1.805225  1.855838                 -5.06
O3_5007A         5.800607      0.116012  5.571644                0.077463  5.571385  5.494080  5.648422                  3.95
S3_6312A         0.022427      0.002274  0.022516                0.002166  0.022414  0.020356  0.024682                  0.06
H1_6563A         2.791263      0.055825  2.780385                0.004271  2.780505  2.775408  2.784761                  0.39
N2_6584A         0.147863      0.020210  0.149127                0.019110  0.147789  0.130438  0.167994                  0.05
He1_6678A        0.050933      0.001019  0.043620                0.000719  0.043616  0.042912  0.044324                 14.37
S2_6716A         0.167898      0.003358  0.153835                0.002451  0.153829  0.151376  0.156238                  8.38
S2_6731A         0.094888      0.002449  0.109637                0.001786  0.109613  0.107865  0.111441                -15.52
Ar3_7136A        0.086929      0.001739  0.086950                0.001713  0.086919  0.085246  0.088678                  0.01

==> supplementary_data/gp030321_lineFitFluxComparison.txt <==
           Observed_flux Observed_err DirectMethod_fitFlux DirectMethod_fitSigma DirectMethod_difPercentage HIICHImistry_Spherical_fitFlux HIICHImistry_Spherical_fitSigma HIICHImistry_Spherical_difPercentage HIICHImistry_PlaneParallel_fitFlux HIICHImistry_PlaneParallel_fitSigma HIICHImistry_PlaneParallel_difPercentage BayesHIICHImistry_fitFlux BayesHIICHImistry_fitSigma BayesHIICHImistry_difPercentage DirectMethod-BayesHIICHImistry_fitFlux DirectMethod-BayesHIICHImistry_fitSigma DirectMethod-BayesHIICHImistry_difPercentage
O2_3726A_m         0.654        0.002                0.654                 0.013                       -0.0                          0.490                           0.246                                -33.3                              0.473                               0.234                                    -38.2                     0.774                      0.009                            15.5                                  0.671                                   0.013                                          2.5
Ne3_3869A          0.359        0.006                0.359                 0.007                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.359                                   0.007                                         -0.0
He1_4026A          0.016        0.001                0.018                 0.000                       12.2                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.016                                   0.000                                          3.2
H1_4102A           0.185        0.002                0.180                 0.003                       -2.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.172                                   0.002                                         -8.0
H1_4341A           0.403        0.002                0.366                 0.004                      -10.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.354                                   0.003                                        -13.9
O3_4363A           0.089        0.001                0.088                 0.002                       -0.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.083                                   0.002                                         -6.5
He1_4471A          0.033        0.001                0.047                 0.001                       29.5                          0.019                           0.000                                -76.7                              0.018                               0.000                                    -79.4                     0.017                      0.000                           -91.7                                  0.044                                   0.001                                         25.2
Fe3_4658A          0.007        0.001                0.007                 0.001                        0.7                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.007                                   0.001                                          0.9
He2_4686A          0.020        0.001                0.020                 0.001                        0.1                          0.006                           0.003                               -229.7                              0.010                               0.005                                    -98.7                     0.023                      0.001                            11.2                                  0.020                                   0.001                                          0.1
Ar4_4740A          0.007        0.001                0.007                 0.001                        0.7                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.007                                   0.001                                          0.6
O3_4959A           1.742        0.002                1.831                 0.025                        4.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  1.920                                   0.028                                          9.3
O3_5007A           5.801        0.007                5.572                 0.077                       -4.1                          4.888                           1.412                                -18.7                              4.941                               1.448                                    -17.4                     5.069                      0.041                           -14.4                                  5.857                                   0.086                                          1.0
S3_6312A           0.022        0.002                0.023                 0.002                        0.4                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.023                                   0.002                                          0.4
H1_6563A           2.791        0.026                2.780                 0.004                       -0.4                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  2.846                                   0.003                                          1.9
N2_6584A           0.148        0.020                0.149                 0.019                        0.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.149                                   0.019                                          0.9
He1_6678A          0.051        0.001                0.044                 0.001                      -16.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.045                                   0.001                                        -13.0
S2_6716A           0.168        0.003                0.154                 0.002                       -9.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.144                                   0.002                                        -16.6
S2_6731A           0.095        0.002                0.110                 0.002                       13.5                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.122                                   0.002                                         22.5
S2_6716A_m         0.263        0.004                    -                     -                          -                          0.076                           0.040                               -247.3                              0.080                               0.041                                   -228.7                     0.224                      0.003                           -17.1                                      -                                       -                                            -
Ar3_7136A          0.087        0.001                0.087                 0.002                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.087                                   0.002                                          0.1

==> supplementary_data/gp101157_DirectMethod_ObsVsFitFluxes.txt <==
            Observed_flux  Observed_err  Fit_Mean  Fit_Standard_deviation    Median  Per_16th  Per_84th Percentage_difference
O2_3726A_m       0.487136      0.009743  0.487325                0.009602  0.487234  0.477830  0.496609                 -0.02
Ne3_3869A        0.348383      0.006968  0.348471                0.006811  0.348409  0.341791  0.355257                 -0.01
He1_4026A        0.011754      0.000415  0.012020                0.000181  0.012018  0.011839  0.012198                 -2.25
H1_4102A         0.178573      0.003571  0.169700                0.002600  0.169689  0.167102  0.172299                  4.97
H1_4341A         0.320257      0.006405  0.351107                0.003666  0.351101  0.347449  0.354765                 -9.63
O3_4363A         0.085841      0.001717  0.087315                0.001532  0.087308  0.085837  0.088827                 -1.71
He1_4471A        0.023753      0.000475  0.032527                0.000430  0.032528  0.032099  0.032948                -36.94
Fe3_4658A        0.009651      0.000296  0.009657                0.000286  0.009651  0.009379  0.009943                   0.0
He2_4686A        0.014149      0.000484  0.014156                0.000475  0.014149  0.013674  0.014633                  -0.0
Ar4_4740A        0.013271      0.000321  0.013276                0.000311  0.013272  0.012969  0.013588                 -0.01
O3_4959A         2.263755      0.045275  2.186664                0.028489  2.186865  2.158205  2.214927                   3.4
O3_5007A         6.553214      0.131064  6.671519                0.087530  6.672483  6.584577  6.758445                 -1.82
He1_5876A        0.124460      0.002489  0.090258                0.001195  0.090254  0.089048  0.091448                 27.48
S3_6312A         0.014976      0.000465  0.014987                0.000460  0.014979  0.014520  0.015443                 -0.02
H1_6563A         2.795177      0.055904  2.865413                0.004953  2.865492  2.860224  2.870409                 -2.52
N2_6584A         0.071536      0.019408  0.073556                0.018080  0.071445  0.055986  0.090624                  0.13
S2_6716A         0.072899      0.001458  0.069410                0.001281  0.069413  0.068122  0.070704                  4.78
S2_6731A         0.061229      0.001225  0.064334                0.001189  0.064326  0.063157  0.065521                 -5.06
Ar3_7136A        0.066260      0.001325  0.066284                0.001300  0.066264  0.065011  0.067585                 -0.01

==> supplementary_data/gp101157_lineFitFluxComparison.txt <==
           Observed_flux Observed_err DirectMethod_fitFlux DirectMethod_fitSigma DirectMethod_difPercentage HIICHImistry_Spherical_fitFlux HIICHImistry_Spherical_fitSigma HIICHImistry_Spherical_difPercentage HIICHImistry_PlaneParallel_fitFlux HIICHImistry_PlaneParallel_fitSigma HIICHImistry_PlaneParallel_difPercentage BayesHIICHImistry_fitFlux BayesHIICHImistry_fitSigma BayesHIICHImistry_difPercentage DirectMethod-BayesHIICHImistry_fitFlux DirectMethod-BayesHIICHImistry_fitSigma DirectMethod-BayesHIICHImistry_difPercentage
O2_3726A_m         0.487        0.001                0.487                 0.010                        0.0                          0.492                           0.210                                  1.0                              0.456                               0.169                                     -6.8                     0.480                      0.006                            -1.5                                  0.485                                   0.010                                         -0.3
Ne3_3869A          0.348        0.001                0.348                 0.007                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.348                                   0.007                                          0.0
He1_4026A          0.012        0.000                0.012                 0.000                        2.2                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.014                                   0.000                                         13.1
H1_4102A           0.179        0.001                0.170                 0.003                       -5.2                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.215                                   0.002                                         16.8
H1_4341A           0.320        0.001                0.351                 0.004                        8.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.412                                   0.003                                         22.3
O3_4363A           0.086        0.001                0.087                 0.002                        1.7                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.089                                   0.002                                          3.3
He1_4471A          0.024        0.000                0.033                 0.000                       27.0                          0.017                           0.000                                -36.9                              0.017                               0.000                                    -38.3                     0.017                      0.000                           -37.7                                  0.032                                   0.000                                         25.3
Fe3_4658A          0.010        0.000                0.010                 0.000                        0.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.010                                   0.000                                          0.0
He2_4686A          0.014        0.000                0.014                 0.000                        0.1                          0.006                           0.003                               -147.2                              0.009                               0.003                                    -61.1                     0.012                      0.000                           -22.2                                  0.014                                   0.000                                          0.1
Ar4_4740A          0.013        0.000                0.013                 0.000                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.013                                   0.000                                          0.0
O3_4959A           2.264        0.002                2.187                 0.028                       -3.5                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  2.171                                   0.027                                         -4.3
O3_5007A           6.553        0.004                6.672                 0.088                        1.8                          6.848                           1.518                                  4.3                              7.283                               1.489                                     10.0                     7.113                      0.038                             7.9                                  6.541                                   0.082                                         -0.2
He1_5876A          0.124        0.001                0.090                 0.001                      -37.9                          0.043                           0.001                               -189.9                              0.042                               0.001                                   -193.2                     0.043                      0.000                          -191.3                                  0.089                                   0.001                                        -40.0
S3_6312A           0.015        0.000                0.015                 0.000                        0.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.015                                   0.000                                          0.1
H1_6563A           2.795        0.027                2.865                 0.005                        2.5                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  2.869                                   0.004                                          2.6
N2_6584A           0.072        0.019                0.074                 0.018                        2.7                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.074                                   0.018                                          2.8
S2_6716A           0.073        0.001                0.069                 0.001                       -5.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.070                                   0.001                                         -4.6
S2_6731A           0.061        0.001                0.064                 0.001                        4.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.064                                   0.001                                          4.4
S2_6716A_m         0.134        0.001                    -                     -                          -                          0.112                           0.053                                -19.8                              0.113                               0.046                                    -18.8                     0.138                      0.002                             2.6                                      -                                       -                                            -
Ar3_7136A          0.066        0.001                0.066                 0.001                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.066                                   0.001                                          0.0

==> supplementary_data/gp121903_DirectMethod_ObsVsFitFluxes.txt <==
            Observed_flux  Observed_err  Fit_Mean  Fit_Standard_deviation    Median  Per_16th  Per_84th Percentage_difference
O2_3726A_m       0.606806      0.012136  0.606934                0.011884  0.606739  0.595162  0.618587                  0.01
Ne3_3869A        0.457584      0.009152  0.457586                0.009218  0.457505  0.448432  0.466641                  0.02
He1_4026A        0.019258      0.000864  0.019690                0.000300  0.019698  0.019396  0.019988                 -2.28
H1_4341A         0.458553      0.009171  0.462640                0.004059  0.463426  0.458604  0.466674                 -1.06
O3_4363A         0.132314      0.002646  0.131645                0.002581  0.131622  0.129062  0.134183                  0.52
He1_4471A        0.043766      0.000875  0.042019                0.000487  0.042006  0.041536  0.042512                  4.02
Fe3_4658A        0.011130      0.000414  0.011138                0.000411  0.011125  0.010734  0.011547                  0.04
He2_4686A        0.025335      0.000507  0.025340                0.000494  0.025342  0.024845  0.025840                 -0.03
Ar4_4740A        0.014102      0.000620  0.014120                0.000606  0.014109  0.013520  0.014723                 -0.05
O3_4959A         2.123752      0.042475  2.087023                0.029792  2.086689  2.057391  2.116420                  1.75
O3_5007A         6.093760      0.121875  6.233297                0.089010  6.232409  6.145036  6.321083                 -2.28
He1_5876A        0.121201      0.002424  0.121933                0.001383  0.121896  0.120574  0.123310                 -0.57
S3_6312A         0.010596      0.000448  0.010603                0.000431  0.010592  0.010172  0.011025                  0.04
H1_6563A         2.777333      0.055547  2.865042                0.005852  2.865123  2.858744  2.871092                 -3.16
N2_6584A         0.138550      0.012922  0.139133                0.012392  0.138482  0.126906  0.151284                  0.05
He1_6678A        0.033980      0.000680  0.035023                0.000453  0.035008  0.034574  0.035465                 -3.03
S2_6716A         0.054209      0.001084  0.054794                0.001082  0.054784  0.053711  0.055875                 -1.06
S2_6731A         0.052070      0.001041  0.051535                0.001034  0.051526  0.050496  0.052557                  1.05
Ar3_7136A        0.047412      0.000948  0.047412                0.000943  0.047410  0.046453  0.048351                   0.0

==> supplementary_data/gp121903_lineFitFluxComparison.txt <==
           Observed_flux Observed_err DirectMethod_fitFlux DirectMethod_fitSigma DirectMethod_difPercentage HIICHImistry_Spherical_fitFlux HIICHImistry_Spherical_fitSigma HIICHImistry_Spherical_difPercentage HIICHImistry_PlaneParallel_fitFlux HIICHImistry_PlaneParallel_fitSigma HIICHImistry_PlaneParallel_difPercentage BayesHIICHImistry_fitFlux BayesHIICHImistry_fitSigma BayesHIICHImistry_difPercentage DirectMethod-BayesHIICHImistry_fitFlux DirectMethod-BayesHIICHImistry_fitSigma DirectMethod-BayesHIICHImistry_difPercentage
O2_3726A_m         0.607        0.003                0.607                 0.012                        0.0                          0.539                           0.181                                -12.5                              0.598                               0.207                                     -1.5                     0.631                      0.007                             3.8                                  0.605                                   0.012                                         -0.3
Ne3_3869A          0.458        0.006                0.458                 0.009                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.458                                   0.009                                          0.0
He1_4026A          0.019        0.001                0.020                 0.000                        2.2                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.020                                   0.000                                          3.8
H1_4341A           0.459        0.001                0.463                 0.004                        0.9                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.468                                   0.000                                          2.1
O3_4363A           0.132        0.001                0.132                 0.003                       -0.5                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.133                                   0.002                                          0.8
He1_4471A          0.044        0.000                0.042                 0.000                       -4.2                          0.021                           0.000                               -109.5                              0.021                               0.000                                   -112.0                     0.021                      0.000                          -111.9                                  0.042                                   0.000                                         -3.6
Fe3_4658A          0.011        0.000                0.011                 0.000                        0.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.011                                   0.000                                          0.1
He2_4686A          0.025        0.000                0.025                 0.000                        0.0                          0.007                           0.002                               -244.5                              0.011                               0.003                                   -129.0                     0.023                      0.000                           -12.2                                  0.025                                   0.001                                          0.1
Ar4_4740A          0.014        0.001                0.014                 0.001                        0.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.014                                   0.001                                          0.1
O3_4959A           2.124        0.004                2.087                 0.030                       -1.8                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  2.066                                   0.025                                         -2.8
O3_5007A           6.094        0.007                6.233                 0.089                        2.2                          6.795                           1.285                                 10.3                              6.697                               1.361                                      9.0                     8.469                      0.034                            28.0                                  6.164                                   0.075                                          1.1
He1_5876A          0.121        0.001                0.122                 0.001                        0.6                          0.053                           0.001                               -126.6                              0.053                               0.001                                   -129.7                     0.053                      0.000                          -128.8                                  0.122                                   0.001                                          0.8
S3_6312A           0.011        0.000                0.011                 0.000                        0.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.011                                   0.000                                          0.1
H1_6563A           2.777        0.019                2.865                 0.006                        3.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  2.859                                   0.004                                          2.9
N2_6584A           0.139        0.013                0.139                 0.012                        0.4                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.139                                   0.012                                          0.6
He1_6678A          0.034        0.001                0.035                 0.000                        3.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.035                                   0.000                                          2.1
S2_6716A           0.054        0.001                0.055                 0.001                        1.1                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.056                                   0.001                                          2.4
S2_6731A           0.052        0.001                0.052                 0.001                       -1.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.051                                   0.001                                         -2.5
S2_6716A_m         0.106        0.001                    -                     -                          -                          0.078                           0.031                                -35.5                              0.096                               0.039                                    -11.2                     0.111                      0.001                             4.4                                      -                                       -                                            -
Ar3_7136A          0.047        0.000                0.047                 0.001                        0.0                              -                               -                                    -                                  -                                   -                                        -                         -                          -                               -                                  0.047                                   0.001                                          0.0
